The influence of surface $CO_{\mathrm{2}}$ condensation on the evolution of warm and cold rocky planets orbiting Sun-like stars

The habitable zone is the region around a star where standing bodies of liquid water can be stable on a planetary surface. Its width is often assumed to be dictated by the efficiency of the carbonate-silicate cycle, which has maintained habitable surface conditions on our planet for billions of years. This cycle may be inhibited by surface condensation of significant amounts of $CO_{\mathrm{2}}$ ice, which is likely to occur on distant planets containing high enough levels of atmospheric $CO_{\mathrm{2}}$. Such a process could permanently trap $CO_{\mathrm{2}}$ ice within the planet, threatening its long-term habitability. Recent work has modeled this scenario for initially cold and icy planetary bodies orbiting the Sun. Here, we use an advanced energy balance model to consider both initially warm and cold rapidly-rotating planets orbiting F - K stars. We show that the range of orbital distances where significant surface $CO_{\mathrm{2}}$ ice condensation occurs is significantly reduced for warm start planets. Star type does not affect this conclusion, although surface $CO_{\mathrm{2}}$ ice condenses over a larger fraction of the habitable zone around hotter stars. The warm start simulations are thus consistent with 1-D model predictions, suggesting that the classical habitable zone limits in those earlier models are still valid. We also find that the cold start simulations exhibit trends that are consistent with those of previous work for the Sun although we now extend the analysis to other star types.

==> Legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
